Impact of satellite glints on the transient science on ZTF scale

Thousands of active artificial objects are orbiting around Earth along with much more non-operational ones -- derelict satellites or rocket bodies, collision debris, or spacecraft payloads, significant part of them being uncatalogued. They all impact observations of the sky by ground-based telescopes by producing a large number of streaks polluting the images, as well as generating false alerts hindering the search for new astrophysical transients. While the former threat for astronomy is widely discussed nowadays in regard of rapidly growing satellite mega-constellations, the latter one -- false transients -- still lacks attention on the similar level. In this work we assess the impact of satellite glints -- rapid flashes produced by reflections of a sunlight from flat surfaces of rotating satellites -- on current and future deep sky surveys such as the ones conducted by the Zwicky Transient Facility (ZTF) and the Vera Rubin Observatory Legacy Survey of Space and Time (LSST). For that, we propose a simple routine that detects, in a single exposure, a series of repeated flashes along the trajectories of otherwise invisible satellites, and describe its implementation in FINK alert broker. Application of the routine to ZTF alert stream revealed about 73,000 individual events polluting 3.6\% of all ZTF science images between November 2019 and December 2021 and linked to more than 300 different glinting satellites on all kinds of orbits, from low-Earth up to geostationary ones. The timescales of individual flashes are as short as $0.1$--$10^{-3}$ seconds, with instant brightness of 4--14 magnitudes, peak amplitudes of at least 2--4 magnitudes, and generally complex temporal patterns of flashing activity. We expect LSST to see much more such satellite glints of even larger amplitudes due to its better sensitivity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
